Compositional maps for registration in complex geometries

We develop and analyze a parametric registration procedure for manifolds associated with the solutions to parametric partial differential equations in two-dimensional domains. Given the domain $\Omega \subset \mathbb{R}^2$ and the manifold $M=\{ u_{\mu} : \mu\in P\}$ associated with the parameter domain $P \subset \mathbb{R}^P$ and the parametric field $\mu\mapsto u_{\mu} \in L^2(\Omega)$, our approach takes as input a set of snapshots from $M$ and returns a parameter-dependent mapping $\Phi: \Omega \times P \to \Omega$, which tracks coherent features (e.g., shocks, shear layers) of the solution field and ultimately simplifies the task of model reduction. We consider mappings of the form $\Phi=\texttt{N}(\mathbf{a})$ where $\texttt{N}:\mathbb{R}^M \to {\rm Lip}(\Omega; \mathbb{R}^2)$ is a suitable linear or nonlinear operator; then, we state the registration problem as an unconstrained optimization statement for the coefficients $\mathbf{a}$. We identify minimal requirements for the operator $\texttt{N}$ to ensure the satisfaction of the bijectivity constraint; we propose a class of compositional maps that satisfy the desired requirements and enable non-trivial deformations over curved (non-straight) boundaries of $\Omega$; we develop a thorough analysis of the proposed ansatz for polytopal domains and we discuss the approximation properties for general curved domains. We perform numerical experiments for a parametric inviscid transonic compressible flow past a cascade of turbine blades to illustrate the many features of the method.

==> data/ntrain66/linear.dat <==
   1.0000000e+00   1.2328125e-02
   2.0000000e+00   9.9785749e-03
   3.0000000e+00   4.5822564e-03
   4.0000000e+00   4.3923222e-03
   5.0000000e+00   3.2395088e-03
   6.0000000e+00   2.4235081e-03
   7.0000000e+00   1.9700662e-03
   8.0000000e+00   1.8155798e-03
   9.0000000e+00   1.8082018e-03
   1.0000000e+01   1.4916548e-03
   1.1000000e+01   1.2805822e-03
   1.2000000e+01   1.3953245e-03
   1.3000000e+01   1.4249310e-03
   1.4000000e+01   1.4403610e-03
   1.5000000e+01   1.4314199e-03
   1.6000000e+01   1.4791622e-03
   1.7000000e+01   1.5434667e-03
   1.8000000e+01   1.5434667e-03
   1.9000000e+01   1.5503699e-03
   2.0000000e+01   1.5796817e-03
   2.1000000e+01   1.5704177e-03
   2.2000000e+01   1.5704177e-03
   2.3000000e+01   1.5704177e-03
   2.4000000e+01   1.5704177e-03
   2.5000000e+01   1.5708484e-03
   2.6000000e+01   1.5708484e-03
   2.7000000e+01   1.5708484e-03
   2.8000000e+01   1.5708484e-03
   2.9000000e+01   1.5708484e-03
   3.0000000e+01   1.5708484e-03
   3.1000000e+01   1.5708484e-03
   3.2000000e+01   1.5708484e-03
   3.3000000e+01   1.5708484e-03
   3.4000000e+01   1.5708484e-03
   3.5000000e+01   1.5708484e-03
   3.6000000e+01   1.5708484e-03
   3.7000000e+01   1.5708484e-03
   3.8000000e+01   1.5708484e-03
   3.9000000e+01   1.5708484e-03
   4.0000000e+01   1.5708484e-03
   4.1000000e+01   1.5708484e-03
   4.2000000e+01   1.5708484e-03
   4.3000000e+01   1.5708484e-03
   4.4000000e+01   1.5708484e-03
   4.5000000e+01   1.5708484e-03
   4.6000000e+01   1.5708484e-03
   4.7000000e+01   1.5708484e-03
   4.8000000e+01   1.5708484e-03
   4.9000000e+01   1.5708484e-03
   5.0000000e+01   1.5708484e-03


==> data/ntrain66/linear_bnd.dat <==
   1.0000000e+00   1.7954179e-02
   2.0000000e+00   1.7030990e-02
   3.0000000e+00   9.7266970e-03
   4.0000000e+00   8.2807053e-03
   5.0000000e+00   7.5439117e-03
   6.0000000e+00   5.3609864e-03
   7.0000000e+00   5.2761647e-03
   8.0000000e+00   5.1200070e-03
   9.0000000e+00   5.2397276e-03
   1.0000000e+01   4.5754622e-03
   1.1000000e+01   4.0944616e-03
   1.2000000e+01   4.2055621e-03
   1.3000000e+01   4.3025787e-03
   1.4000000e+01   4.2558933e-03
   1.5000000e+01   4.4728305e-03
   1.6000000e+01   4.5296990e-03
   1.7000000e+01   4.8807800e-03
   1.8000000e+01   4.8807800e-03
   1.9000000e+01   4.7828677e-03
   2.0000000e+01   5.2125235e-03
   2.1000000e+01   5.1243479e-03
   2.2000000e+01   5.1243479e-03
   2.3000000e+01   5.1243479e-03
   2.4000000e+01   5.1243479e-03
   2.5000000e+01   5.2405185e-03
   2.6000000e+01   5.2405185e-03
   2.7000000e+01   5.2405185e-03
   2.8000000e+01   5.2405185e-03
   2.9000000e+01   5.2405185e-03
   3.0000000e+01   5.2405185e-03
   3.1000000e+01   5.2405185e-03
   3.2000000e+01   5.2405185e-03
   3.3000000e+01   5.2405185e-03
   3.4000000e+01   5.2405185e-03
   3.5000000e+01   5.2405185e-03
   3.6000000e+01   5.2405185e-03
   3.7000000e+01   5.2405185e-03
   3.8000000e+01   5.2405185e-03
   3.9000000e+01   5.2405185e-03
   4.0000000e+01   5.2405185e-03
   4.1000000e+01   5.2405185e-03
   4.2000000e+01   5.2405185e-03
   4.3000000e+01   5.2405185e-03
   4.4000000e+01   5.2405185e-03
   4.5000000e+01   5.2405185e-03
   4.6000000e+01   5.2405185e-03
   4.7000000e+01   5.2405185e-03
   4.8000000e+01   5.2405185e-03
   4.9000000e+01   5.2405185e-03
   5.0000000e+01   5.2405185e-03


==> data/ntrain66/registered.dat <==
   1.0000000e+00   1.1245321e-02
   2.0000000e+00   7.1895965e-03
   3.0000000e+00   3.1322083e-03
   4.0000000e+00   3.0512252e-03
   5.0000000e+00   1.9496256e-03
   6.0000000e+00   1.5256168e-03
   7.0000000e+00   1.0805750e-03
   8.0000000e+00   9.5739049e-04
   9.0000000e+00   7.5825039e-04
   1.0000000e+01   7.0719940e-04
   1.1000000e+01   7.6267751e-04
   1.2000000e+01   8.1870278e-04
   1.3000000e+01   8.2207320e-04
   1.4000000e+01   7.9204163e-04
   1.5000000e+01   7.9142886e-04
   1.6000000e+01   7.6004043e-04
   1.7000000e+01   7.6004043e-04
   1.8000000e+01   7.6004043e-04
   1.9000000e+01   7.6956572e-04
   2.0000000e+01   7.6956572e-04
   2.1000000e+01   7.6956572e-04
   2.2000000e+01   7.6956572e-04
   2.3000000e+01   7.6956572e-04
   2.4000000e+01   7.7006116e-04
   2.5000000e+01   7.7006116e-04
   2.6000000e+01   7.7006116e-04
   2.7000000e+01   7.7006116e-04
   2.8000000e+01   7.7006116e-04
   2.9000000e+01   7.7006116e-04
   3.0000000e+01   7.7006116e-04
   3.1000000e+01   7.7006116e-04
   3.2000000e+01   7.7006116e-04
   3.3000000e+01   7.7006116e-04
   3.4000000e+01   7.7006116e-04
   3.5000000e+01   7.7006116e-04
   3.6000000e+01   7.7006116e-04
   3.7000000e+01   7.7006116e-04
   3.8000000e+01   7.7006116e-04
   3.9000000e+01   7.7006116e-04
   4.0000000e+01   7.7006116e-04
   4.1000000e+01   7.7006116e-04
   4.2000000e+01   7.7006116e-04
   4.3000000e+01   7.7006116e-04
   4.4000000e+01   7.7006116e-04
   4.5000000e+01   7.7006116e-04
   4.6000000e+01   7.7006116e-04
   4.7000000e+01   7.7006116e-04
   4.8000000e+01   7.7006116e-04
   4.9000000e+01   7.7006116e-04
   5.0000000e+01   7.7006116e-04


==> data/ntrain66/registered_bnd.dat <==
   1.0000000e+00   1.4134669e-02
   2.0000000e+00   1.3486832e-02
   3.0000000e+00   2.8258634e-03
   4.0000000e+00   2.7472957e-03
   5.0000000e+00   2.1961317e-03
   6.0000000e+00   1.6877182e-03
   7.0000000e+00   1.4127769e-03
   8.0000000e+00   1.4185818e-03
   9.0000000e+00   1.3659411e-03
   1.0000000e+01   1.2345897e-03
   1.1000000e+01   7.4360238e-04
   1.2000000e+01   7.0926262e-04
   1.3000000e+01   6.2975107e-04
   1.4000000e+01   6.2586417e-04
   1.5000000e+01   6.5031768e-04
   1.6000000e+01   6.7573948e-04
   1.7000000e+01   6.7573948e-04
   1.8000000e+01   6.7573948e-04
   1.9000000e+01   6.5129509e-04
   2.0000000e+01   6.5129509e-04
   2.1000000e+01   6.5129509e-04
   2.2000000e+01   6.5129509e-04
   2.3000000e+01   6.5129509e-04
   2.4000000e+01   6.5159095e-04
   2.5000000e+01   6.5159095e-04
   2.6000000e+01   6.5159095e-04
   2.7000000e+01   6.5159095e-04
   2.8000000e+01   6.5159095e-04
   2.9000000e+01   6.5159095e-04
   3.0000000e+01   6.5159095e-04
   3.1000000e+01   6.5159095e-04
   3.2000000e+01   6.5159095e-04
   3.3000000e+01   6.5159095e-04
   3.4000000e+01   6.5159095e-04
   3.5000000e+01   6.5159095e-04
   3.6000000e+01   6.5159095e-04
   3.7000000e+01   6.5159095e-04
   3.8000000e+01   6.5159095e-04
   3.9000000e+01   6.5159095e-04
   4.0000000e+01   6.5159095e-04
   4.1000000e+01   6.5159095e-04
   4.2000000e+01   6.5159095e-04
   4.3000000e+01   6.5159095e-04
   4.4000000e+01   6.5159095e-04
   4.5000000e+01   6.5159095e-04
   4.6000000e+01   6.5159095e-04
   4.7000000e+01   6.5159095e-04
   4.8000000e+01   6.5159095e-04
   4.9000000e+01   6.5159095e-04
   5.0000000e+01   6.5159095e-04

